A Quasar--Companion System Without AGN Outflow at $z \sim 6$: The Case of PSO J083+11

PSO J083.8371+11.8482, a quasar at $z = 6.34$ with a nearby companion galaxy, provides an opportunity to study the impact of active galactic nucleus (AGN) activity on the surrounding environment during the epoch of reionization. We analyze ALMA observations of the [C\,\textsc{ii}] 158~$\mu$m emission line and the far-infrared (FIR) continuum, which trace cold interstellar gas and dust-reprocessed radiation from star formation and AGN heating. The quasar host shows star formation rates (SFRs) of $544$--$3764~\mathrm{M_{\odot}~yr^{-1}}$ from [C\,\textsc{ii}] and $1861$--$2932~\mathrm{M_{\odot}~yr^{-1}}$ from FIR emission, while the companion galaxy exhibits lower SFRs of $21$--$145$ and $76$--$211~\mathrm{M_{\odot}~yr^{-1}}$ from the same diagnostics. Both galaxies follow typical $L_{\mathrm{[C\,II]}}/L_{\mathrm{FIR}}$ ratios observed in star-forming galaxies and show no evidence for a [C\,\textsc{ii}] deficit, indicating that stellar heating dominates the interstellar medium energetics. The [C\,\textsc{ii}] moment maps reveal compact emission with centrally peaked intensity and ordered rotational kinematics in both systems. Velocity dispersions remain well below values associated with powerful AGN-driven outflows, and no significant morphological asymmetries or disturbed velocity fields indicative of AGN feedback or major mergers are detected, although marginal kinematic substructure in the quasar's high-velocity channels warrants further investigation. Although the companion lies at a projected distance of $18.248 \pm 0.277$~kpc within the quasar proximity zone, neither morphological nor kinematic signatures indicate AGN-driven outflows affecting the circumgalactic medium. We therefore interpret this system as being observed in a pre-outflow accretion phase, where rapid supermassive black hole growth precedes the development of large-scale AGN feedback.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
